Not quite a piece of CHERI-cake: Are new digital security by design architectures usable?

A digital security-by-design computer architecture, like CHERI, lets you program without fear of buffer overflows or other memory safety errors, but CHERI also rewrites some of the assumptions about how C works and how fundamental types (such as pointers) are implemented in hardware. We conducted a usability study to examine how developers react to the changes required by CHERI when porting software to run on it. We find that developers struggle with CHERI's display of warnings and errors and a lack of diverse documentation.

==> code/warning.txt <==
warning: binary expression on capability  types 'uintptr\_t' (aka 'unsigned \_\_intcap') and 'uintptr\_t'; it is not clear which should be used as the source of provenance; currently provenance is inherited from the left-hand side [-Wcheri-provenance]
warning: cast from provenance-free integer type to pointer type will give pointer that can not be referenced [-Wcheri-capability-misuse]

